Federated Agentic AI for Interference-Aware Adaptive Spectrum Coordination

Emerging intelligent wireless networks increasingly rely on autonomous AI agents to adapt spectrum usage to dynamic and heterogeneous operating conditions. However, collective learning is challenging when agents experience different local interference environments and cannot exchange raw observations due to communication-overhead and privacy constraints. We propose Federated Agentic Spectrum Coordination with Interference Awareness (FASCIA), a federated multi-agent deep reinforcement learning framework for adaptive spectrum coordination. In FASCIA, each network manager acts as an autonomous AI agent that perceives its local interference environment, accumulates experience in a persistent local memory, and learns an adaptive spectrum coordination policy through local interactions. Coordination among agents is achieved through periodic federated aggregation of locally trained models, without exchanging raw sensing data or experience. Since spectrum decisions made by one agent alter the environments observed by others, local learning is inherently heterogeneous and coupled. FASCIA employs proximal regularization to mitigate the resulting model drift and explicitly accounts for inter-carrier interference arising from partially overlapping channels. FASCIA is the first federated agentic AI framework to address this challenging interference-coupled spectrum coordination setting. Extensive simulations demonstrate that FASCIA achieves performance close to the centralized benchmark while avoiding raw-experience exchange and maintaining effectiveness across heterogeneous network configurations.

==> figs/data/e_sweep.csv <==
E,composite_mean,composite_std,rate_mean,rate_std
1,0.9898412257936067,0.0045445611753521,13.432560271850145,1.1247940162474883
2,0.9879169937205652,0.004682458037435817,13.995886078407855,0.5696487290072094
5,0.9954320701344511,0.0014790139756481581,13.730278722536,0.24154838768733292
10,0.9949093317396889,0.0024082070617251917,14.238277193681455,0.1389012451705865
15,0.9947067317603032,0.0012211298666059485,13.857315049724226,0.20485654793139857
20,0.9934615979258837,0.002363994964803114,13.445210991858659,0.8641514477293945
40,0.9950947531304674,0.002485327892305136,13.886453457989665,0.894737928527227
60,0.9948619832548404,0.0031937925396312693,14.760935132903946,0.7324442578879258
80,0.9922060303012685,0.006218169422511037,13.756741920362117,0.9172526961465225
120,0.9907733800590943,0.004088194654685094,13.738335825975339,0.5959873080186913
200,0.9887319470652804,0.002642075174909675,13.483989851649396,1.142345068894956
300,0.9806201074058217,0.0029637241545869093,13.157976091375888,0.2166424051127666


==> figs/data/fig13_fedavg.csv <==
N,mean,std
2,1.0,0.0
3,0.9931986531986532,0.028134451261332665
4,0.9970753205128204,0.015749881046507156
5,0.9929206349206349,0.023934507937160593
6,0.9509014904848239,0.10804680224373146
7,0.9600591339877054,0.0568353588657772
8,0.937350623913124,0.09571514919403512
9,0.9370210396599284,0.12423598011060473
10,0.9319432141932142,0.1366873988843471
11,0.8668255145527873,0.15939476173683126
12,0.8016496890455224,0.19508986380839952
13,0.8232911781950243,0.1880972369388249
14,0.7536979455729454,0.22389130483706338
15,0.676897398897399,0.22693653975097774


==> figs/data/fig13_fedprox.csv <==
N,mean,std
2,1.0,0.0
3,0.9931986531986532,0.028134451261332665
4,0.9953392094017094,0.018036407285943714
5,0.9952673992673993,0.025485834911420428
6,0.9649291988875323,0.09433782336082891
7,0.9205494439423011,0.10969254192948746
8,0.9596710407647908,0.08020886670854602
9,0.9366063617452505,0.12052376023163305
10,0.9050831067081065,0.13863896989303665
11,0.8638212923440197,0.1636764009776943
12,0.842262602366769,0.20217192680157964
13,0.8235370256524102,0.17693445158663107
14,0.7788661900269044,0.20042171734926117
15,0.6967887883721217,0.23406952573001455


==> figs/data/fig13_jar.csv <==
N,mean,std
2,1.0,0.0
3,0.9720839345839347,0.06768553849790361
4,0.9817826617826617,0.047661758713292986
5,0.956993265993266,0.08680219852198641
6,0.8665963126379793,0.1907148653190784
7,0.8393486672058101,0.1860362680152366
8,0.750964752839753,0.2629245557437635
9,0.8181569459347238,0.20332482007643826
10,0.626390923890924,0.23281677767463996
11,0.6339158190294555,0.2516839744887927
12,0.5706118611326946,0.22174877636553939
13,0.5321971333509795,0.23660424557330204
14,0.5240740179133037,0.21655795250341284
15,0.4745829879996547,0.2178755680327967


==> figs/data/fig13_pytorch.csv <==
N,mean,std
2,1.0,0.0
3,0.9893602693602693,0.03491379556359667
4,1.0,0.0
5,0.9956507936507938,0.016423041780844035
6,0.9590904234654236,0.09284713112316384
7,0.9541465478965477,0.08679280783446396
8,0.9752007194194693,0.050455759338264364
9,0.9534912001578668,0.07805667300258835
10,0.9218337403337402,0.1346723158374423
11,0.8595684408184409,0.1744097069535394
12,0.8383720677470677,0.19385349354062234
13,0.7973538071614994,0.17106553180986375
14,0.7946055862127289,0.2058305747943189
15,0.6812806360306359,0.22703652883873504


==> figs/data/fig13_ra.csv <==
N,mean,std
2,0.8295747539497539,0.3116797716139075
3,0.6424991983325317,0.3467788985856122
4,0.6615552503052503,0.36364852095863087
5,0.5899169904169903,0.3166877442586056
6,0.5085408881242215,0.28095929724728375
7,0.35163919413919414,0.19744507214274873
8,0.3987726278351279,0.1935092751555971
9,0.37465471257137917,0.1765428733771931
10,0.3136986901986902,0.1271777521653238
11,0.34079624500079053,0.1857130137797094
12,0.2774321858696858,0.10762112422549722
13,0.28612961112961105,0.13636314115142795
14,0.28555549278763565,0.13046826779605358
15,0.2422310251476918,0.0758214846917164


==> figs/data/fig13_vs_n.csv <==
N,CTDE,FedAvg,FedProx,JAR,RA,CTDE_std,FedAvg_std,FedProx_std,JAR_std,RA_std
2,1.0,1.0,1.0,1.0,0.8295747539497539,0.0,0.0,0.0,0.0,0.3116797716139075
3,0.9893602693602693,0.9931986531986532,0.9931986531986532,0.9720839345839347,0.6424991983325317,0.03491379556359667,0.028134451261332665,0.028134451261332665,0.06768553849790361,0.3467788985856122
4,1.0,0.9970753205128204,0.9953392094017094,0.9817826617826617,0.6615552503052503,0.0,0.015749881046507156,0.018036407285943714,0.047661758713292986,0.36364852095863087
5,0.9956507936507938,0.9929206349206349,0.9952673992673993,0.956993265993266,0.5899169904169903,0.016423041780844035,0.023934507937160593,0.025485834911420428,0.08680219852198641,0.3166877442586056
6,0.9590904234654236,0.9509014904848239,0.9649291988875323,0.8665963126379793,0.5085408881242215,0.09284713112316384,0.10804680224373146,0.09433782336082891,0.1907148653190784,0.28095929724728375
7,0.9541465478965477,0.9600591339877054,0.9205494439423011,0.8393486672058101,0.35163919413919414,0.08679280783446396,0.0568353588657772,0.10969254192948746,0.1860362680152366,0.19744507214274873
8,0.9752007194194693,0.937350623913124,0.9596710407647908,0.750964752839753,0.3987726278351279,0.050455759338264364,0.09571514919403512,0.08020886670854602,0.2629245557437635,0.1935092751555971
9,0.9534912001578668,0.9370210396599284,0.9366063617452505,0.8181569459347238,0.37465471257137917,0.07805667300258835,0.12423598011060473,0.12052376023163305,0.20332482007643826,0.1765428733771931
10,0.9218337403337402,0.9319432141932142,0.9050831067081065,0.626390923890924,0.3136986901986902,0.1346723158374423,0.1366873988843471,0.13863896989303665,0.23281677767463996,0.1271777521653238
11,0.8595684408184409,0.8668255145527873,0.8638212923440197,0.6339158190294555,0.34079624500079053,0.1744097069535394,0.15939476173683126,0.1636764009776943,0.2516839744887927,0.1857130137797094
12,0.8383720677470677,0.8016496890455224,0.842262602366769,0.5706118611326946,0.2774321858696858,0.19385349354062234,0.19508986380839952,0.20217192680157964,0.22174877636553939,0.10762112422549722
13,0.7973538071614994,0.8232911781950243,0.8235370256524102,0.5321971333509795,0.28612961112961105,0.17106553180986375,0.1880972369388249,0.17693445158663107,0.23660424557330204,0.13636314115142795
14,0.7946055862127289,0.7536979455729454,0.7788661900269044,0.5240740179133037,0.28555549278763565,0.2058305747943189,0.22389130483706338,0.20042171734926117,0.21655795250341284,0.13046826779605358
15,0.6812806360306359,0.676897398897399,0.6967887883721217,0.4745829879996547,0.2422310251476918,0.22703652883873504,0.22693653975097774,0.23406952573001455,0.2178755680327967,0.0758214846917164


==> figs/data/fig15_bars.csv <==
method,in_sample,out_sample
CTDE,0.9830413390621724,0.8527132747351812
FedAvg,0.9823592055174398,0.841084575503743
FedProx,0.9782139841162657,0.8508295509975466
JAR,0.9361341403672754,0.616361805261436
RA,0.597287712544657,0.3149088238175765


==> figs/data/fig15_bars_wide.csv <==
setting,CTDE,FedAvg,FedProx,JAR,RA
In,0.9830413390621724,0.9823592055174398,0.9782139841162657,0.9361341403672754,0.597287712544657
Out,0.8527132747351812,0.841084575503743,0.8508295509975466,0.616361805261436,0.3149088238175765


==> figs/data/throughput_fedavg.csv <==
round,mean_smooth,std,norm_smooth
10,8.967463473432897,0.0,0.8755625676758316
20,8.804974359528746,0.0,0.8596975032447606
30,8.782333843283196,0.0,0.8574869351620258
40,9.175931331056741,0.0,0.8959168911966097
50,9.083779742565557,0.0,0.8869194214356472
60,8.287926443927672,0.0,0.8092141305567859
70,8.304451730004574,0.0,0.8108276215904473
80,8.316855803644597,0.0,0.8120387268933096
90,9.131226245519532,0.0,0.8915519891708484
100,9.848851475989916,0.8289644198533139,0.9616192708811219
200,10.112701156030683,1.2727346494453575,0.9873809485306996
300,10.001786046614425,1.3520123652683755,0.9765514516186404
400,9.789524442722291,0.9058945429966133,0.9558267154127575
500,9.597321486347816,0.4061098678458578,0.937060459548244
600,9.569778034744651,1.2995055040336443,0.9343711801015232
700,9.622343891758671,0.9803962469681884,0.9395035898264839
800,9.502714792669584,1.08692129881298,0.9278232789473262
900,9.701871914305928,0.8698277908484174,0.9472685235594117
1000,9.895150592624372,0.1667806416340259,0.966139810447487


==> figs/data/throughput_fedprox.csv <==
round,mean_smooth,std,norm_smooth
10,9.098261856836713,0.0,0.8544441833150402
20,8.647172290949179,0.0,0.8120810526653013
30,8.239035528152115,0.0,0.7737517444461787
40,8.432453574857764,0.0,0.7919161947067098
50,8.147146425138796,0.0,0.7651221720272701
60,7.927489315588252,0.0,0.7444935352027292
70,8.437742121929688,0.0,0.792412857514936
80,9.352121071552602,0.0,0.8782848391246908
90,9.641475874236177,0.0,0.9054589886444113
100,9.485489776261058,1.2923747481195595,0.8908098813544625
200,8.967317526144136,0.12977751875514829,0.8421468210870802
300,9.221185689964779,1.2226304617741588,0.8659883173331374
400,9.609658355931215,0.8178456862678574,0.9024709131338383
500,9.340757634290721,1.9003802281709752,0.8772176657432625
600,9.379075760990059,0.5644372715458554,0.8808162322594786
700,9.164197725984883,0.7573485508503224,0.8606364121991914
800,9.811442895875034,0.8858738218756775,0.9214210850623744
900,10.080077338294352,0.424218572160758,0.9466493253982784
1000,10.463936843837345,0.050722099319642444,0.9826986859115658

